An analytic performance model for overlapping execution of memory-bound loop kernels on multicore CPUs

Complex applications running on multicore processors show a rich performance phenomenology. The growing number of cores per ccNUMA domain complicates performance analysis of memory-bound code since system noise, load imbalance, or task-based programming models can lead to thread desynchronization. Hence, the simplifying assumption that all cores execute the same loop can not be upheld. Motivated by observations on plain and modified versions of the HPCG benchmark, we construct a performance model of execution of memory-bound loop kernels. It can predict the memory bandwidth share per kernel on a memory contention domain depending on the number of active cores and which other workload the kernel is paired with. The only code features required are the single-thread cache line access frequency per kernel, which is directly related to the single-thread memory bandwidth, and its saturated bandwidth. It can either be measured directly or predicted using the Execution-Cache-Memory (ECM) performance model. The computational intensity of the kernels and the detailed structure of the code is of no significance. We validate our model on Intel Broadwell, Intel Cascade Lake, and AMD Rome processors pairing various streaming and stencil kernels. The error in predicting the bandwidth share per kernel is less than 8%.

==> figures/fig3/BDW.txt <==
R	Time		Rank	
0	9.5		6
1	9.4		2
2	8.9		8
3	8.7		4
4	8.7		3
5	8.5		7
6	8.4		0
7	7.9		5
8	7.2		1

==> figures/fig3/CLX.txt <==
R	Time		Rank	
0	12.175		16
1	12.094		1
2	12.109		2
3	12.099		7
4	11.975		13
5	12.004		6
6	12.012		17
7	11.8		3
8	11.717		11
9	11.749		9
10	11.767		8
11	11.632		10
12	11.547		19
13	11.541		18
14	11.437		0
15	11.243		12
16	11.095		14
17	10.746		5
18	10.479		4
19	10.603		15

==> figures/fig4/DDOT1.txt <==
R	Time		Rank	
0	13.950		2
1	13.880		16
2	13.693		1
3	13.217		7
4	13.204		6
5	13.134		13
6	13.034		17
7	12.802		8
8	12.627		11
9	12.387		9
10	12.144		19
11	11.932		10
12	11.854		3
13	11.648		18
14	11.067		12
15	10.983		14
16	10.959		15
17	10.548		4
18	10.235		0
19	9.928		5

==> figures/fig4/DDOT2.txt <==
R	Time		Rank	
0	11.738		9
1	11.905		19
2	11.949		18
3	11.873		1
4	12.069		8
5	11.856		11
6	11.962		2
7	11.843		16
8	11.972		7
9	12.044		6
10	12.095		10
11	12.105		13
12	12.167		17
13	12.223		12
14	12.264		15
15	12.205		0
16	12.339		3
17	12.297		5
18	12.508		14
19	12.526		4

==> figures/fig4/DDOT3.txt <==
R	Time		Rank	
0	7.263		9
1	6.835		18
2	6.797		19
3	6.797		1
4	6.728		2
5	6.655		16
6	6.664		11
7	6.680		8
8	6.384		7
9	6.384		6
10	6.422		10
11	6.294		13
12	6.418		17
13	6.392		12
14	6.427		15
15	6.426		0
16	6.509		5
17	6.604		3
18	6.775		14
19	6.775		4

==> figures/fig5/BDW_DCOPY_DDOT.txt <==
T	BW_DCOPY	BW_Saturated
18	60.8168304	60.9340807
17	58.6640879	61.1366986
16	56.5468448	61.4968639
15	53.1759705	60.5926058
14	51.641653	61.8351116
13	48.953489	61.8961044
12	46.4686536	62.3215861
11	43.2660976	62.062294
10	40.614967	62.7734206
9	37.3877892	62.829124
8	34.1584064	63.2172586
7	30.7116859	63.5363101
6	26.9443128	63.5431404
5	23.129313	63.8465072
4	18.9270556	64.0468646
3	14.6832594	64.5270744
2	10.0504922	64.8545734
1	5.1977304	65.3049885
0	0		65.8612776

==> figures/fig5/BDW_Singlecore_DCOPY_DDOT.txt <==
T_DCOPY1	BW1Core_DCOPY	BW_DCOPY_Model	Error	T_DCOPY2	BW1Core_DDOT	BW_DDOT_Model	Error
18	3.3787128	3.385226706	-0.192421546	0	3.6674548	3.658959867	0.232167983
17	3.4508287	3.425119862	0.750596751	1	3.4952758	3.561535083	-1.860413611
16	3.5341778	3.477703719	1.62388993	2	3.3980028	3.516772234	-3.377228493
15	3.5450647	3.462753833	2.377034909	3	3.2979215	3.464419044	-4.805929705
14	3.6886895	3.575965024	3.152281292	4	3.2125981	3.408467267	-5.746546823
13	3.765653	3.628237596	3.787387132	5	3.1230497	3.343478061	-6.59278623
12	3.8723878	3.710439031	4.36467944	6	3.0450551	3.27442999	-7.005032657
11	3.9332816	3.762391473	4.542061306	7	2.9594787	3.186423934	-7.122254882
10	4.0614967	3.887296474	4.481269363	8	2.8959561	3.098244805	-6.529138854
9	4.1541988	3.99080572	4.094237898	9	2.8196682	2.98780654	-5.627484153
8	4.2698008	4.271725015	0	10	2.7573386	2.75501692	0
7	4.3873837	4.379877732	0	11	2.6967558	2.715359936	0
6	4.4907188	4.474479901	0	12	2.6193864	2.653158685	0
5	4.6258626	4.602092251	0	13	2.5696542	2.617713497	0
4	4.7317639	4.700241087	0	14	2.5841566	2.641622068	0
3	4.8944198	4.856545929	0	15	2.4514724	2.517400262	0
2	5.0252461	4.981599306	0	16	2.3944194	2.464469727	0
1	5.1977304	5.152309787	0	17	2.3371253	2.408347849	0

==> figures/fig5/BDW_Singlecore_TRIAD_Jacobi.txt <==
T_TRIAD1	BW1Core_TRIAD	BW1Core_TRIAD_LowIc	T_TRIAD2	BW1Core_Jacobi	BW1Core_Jacobi_LowIc	JacobiL3_DDOT1	DDOT1_JacobiL3			BW1Core_JacobiL3_Model	BW1Core_DDOT1_Model	BW1Core_JacobiL2_Model	BW1Core_TRIAD_Model
18	3.4149944	3.4149944	0	3.38188686	3.471739333	3.30300702	3.7061596			3.27300702	3.7261596	3.35188686	3.4449944
17	3.4056732	3.4393988	1	3.4136745	3.438355867	3.40691358	3.5701876			3.36765816	3.5801876	3.37441908	3.44492862
16	3.4290728	3.4568444	2	3.35357946	3.443006267	3.47759856	3.5015345			3.441582242	3.5215345	3.317563142	3.465089118
15	3.4561976	3.4604081	3	3.36591036	3.411606133	3.50291526	3.4155555			3.475658433	3.4455555	3.338653533	3.483454427
14	3.4539943	3.492538	4	3.3565725	3.4025788	3.55592098	3.3454581			3.539309118	3.3554581	3.339960638	3.470606162
13	3.464901	3.4943574	5	3.3140175	3.408293133	3.67127268	3.2628376			3.668916968	3.2638376	3.311661788	3.467256712
12	3.4847219	3.5106676	6	3.31846902	3.3980198	3.75519252	3.1918757			3.76367181	3.1968757	3.32694831	3.47624261
11	3.4698721	3.5425391	7	3.30804564	3.380969733	3.82250412	3.1239645			3.848168374	3.1339645	3.333709894	3.444207846
10	3.5061114	3.5560059	8	3.31951314	3.3609664	3.90114306	3.0615642			3.923213993	3.0815642	3.341584073	3.484040467
9	3.5306934	3.5671642	9	3.27922998	3.337890267	3.96997446	2.9757286			3.93997446	2.9957286	3.24922998	3.5606934
8	3.5432409	3.5908617	10	3.3092223	3.3055832	4.0328369	2.9239336			3.99358148	2.9339336	3.26996688	3.58249632
7	3.5666373	3.6225865	11	3.26905956	3.313649133	4.13269692	2.8788508			4.096680602	2.8988508	3.233043242	3.602653618
6	3.6081323	3.6162918	12	3.27977316	3.313462067	4.20592062	2.8126275			4.178663793	2.8426275	3.252516333	3.635389127
5	3.5981283	3.6661071	13	3.27158736	3.292932733	4.29220836	2.7648984			4.275596498	2.7748984	3.254975498	3.614740162
4	3.6089252	3.6459506	14	3.27068502	3.271831933	4.36247628	2.7345062			4.360120568	2.7355062	3.268329308	3.611280912
3	3.6381986	3.7037571	15	3.2675541	3.276207933	4.47082452	2.640184			4.47930381	2.645184	3.27603339	3.62971931
2	3.6007565	3.6927844	16	3.26988618	3.238423733	4.55772978	2.5994694			4.583394034	2.6094694	3.295550434	3.575092246
1	3.6879908	3.7626916	17	3.23702166	3.256632733	4.66268262	2.5572928			4.684753553	2.5772928	3.259092593	3.665919867

==> figures/fig5/BDW_TRIAD_Jacobi.txt <==
T	BW_TRIAD	BW_Saturated	BW_TRIAD_LowIc	BW_Saturated_LowIc
18	61.4698992	61.5363694	61.4698992	61.5363694
17	57.8964444	61.1690167	58.4697796	61.7713763
16	54.8651648	61.4511126	55.3095104	61.8587826
15	51.842964	61.7175711	51.9061215	61.7478122
14	48.3559202	61.479715	48.895532	62.028051
13	45.043713	61.4577228	45.4266462	61.8468819
12	41.8166628	61.429505	42.1280112	61.796362
11	38.1685931	60.9634947	38.9679301	61.9912996
10	35.061114	61.2081282	35.560059	62.1701888
9	31.7762406	61.5226962	32.1044778	62.0744127
8	28.3459272	61.3743424	28.7268936	62.1883174
7	24.9664611	61.3722613	25.3581055	62.3820783
6	21.6487938	61.7912883	21.6977508	61.8151104
5	17.9906415	60.919616	18.3305355	62.50011
4	14.4357008	61.0448503	14.5838024	61.6431235
3	10.9145958	61.2380428	11.1112713	62.6193371
2	7.201513	60.4314057	7.3855688	62.0614661
1	3.6879908	61.1672232	3.7626916	62.4445514
0	0	60.9265385	0	62.2514427

==> figures/fig5/CLX_DCOPY_DDOT.txt <==
T	BW_DCOPY	BW_Saturated
20	104.017794	104.2467624
19	97.8348798	105.0794482
18	95.7746268	104.2048957
17	91.7445392	104.4532669
16	87.4570144	104.5287721
15	83.204508	104.7380822
14	78.7702384	104.8547305
13	74.2464866	104.9881243
12	68.7569316	103.832858
11	64.8842084	105.2809518
10	59.901746	105.3918851
9	54.7538859	105.4413711
8	49.7038536	105.6860123
7	44.1960064	105.737439
6	38.6752296	106.2081516
5	32.7318345	105.939836
4	26.6240796	105.6087973
3	20.3263539	105.2469946
2	13.83315	105.2140789
1	7.0808751	105.4851285
0	0	108.7570406

==> figures/fig5/CLX_Singlecore_DCOPY_DDOT.txt <==
T_DCOPY1	BW1Core_DCOPY	BW_DCOPY_Model	Error	T_DCOPY2	BW1Core_DDOT	BW_DDOT_Model	Error
20	5.2008897	5.21233812	-0.219640778	0	5.4167845	5.43785203	-0.387423745
19	5.1492042	5.293450617	-2.724997872	1	5.15286	5.217343422	-1.235943604
18	5.3208126	5.292894022	0.527472838	2	5.059528	5.169192684	-2.121505056
17	5.3967376	5.354242652	0.793668702	3	4.9771461	5.130698564	-2.992817878
16	5.4660634	5.412977367	0.980717804	4	4.9191691	5.090081427	-3.357752319
15	5.5469672	5.486120497	1.109102557	5	4.8609515	5.045677564	-3.661075476
14	5.6264456	5.563514452	1.131140193	6	4.7906292	4.969776796	-3.60474129
13	5.7112682	5.652947616	1.031684488	7	4.7288162	4.889198124	-3.28033187
12	5.7297443	5.685767849	0.773447885	8	4.6627296	4.788775894	-2.632119279
11	5.8985644	5.87893112	0.333960033	9	4.5762682	4.658213346	-1.759153988
10	5.9901746	6.021910441	-0.5270062	10	4.5355712	4.526250592	0.205923369
9	6.0837651	6.085961508	0	11	4.4558282	4.459702437	0
8	6.2129817	6.240231679	0	12	4.4220228	4.434382236	0
7	6.3137152	6.308440472	0	13	4.3508612	4.372076251	0
6	6.4458716	6.437934913	0	14	4.3120201	4.341948279	0
5	6.5463669	6.536559722	0	15	4.2631098	4.296687323	0
4	6.6560199	6.644928874	0	16	4.2218478	4.258458555	0
3	6.7754513	6.764139898	0	17	4.1799296	4.215977013	0
2	6.916575	6.906258155	0	18	4.1321683	4.164971619	0
1	7.0808751	7.073140621	0	19	4.0880061	4.114327293	0

==> figures/fig5/CLX_Singlecore_TRIAD_Jacobi.txt <==
T_TRIAD1	BW1Core_TRIAD	BW1Core_TRIAD_LowIc	T_TRIAD2	BW1Core_Jacobi	BW1Core_Jacobi_LowIc	JacobiL3_DDOT1	DDOT1_JacobiL3			BW1Core_JacobiL3_Model	BW1Core_DDOT1_Model	BW1Core_JacobiL2_Model	BW1Core_TRIAD_Model
20	5.1117676	5.1117676	0	5.2290294	5.156580467	5.16499158	5.5182199			5.23499158	5.6382199	5.1990294	5.1417676
19	5.1231281	5.1351669	1	5.23933236	5.179144	5.25138234	5.234246			5.31212692	5.344246	5.20007694	5.16238352
17	5.1130126	5.1227404	3	5.2165446	5.183873667	5.38885338	5.1030011			5.461596553	5.2330011	5.289287773	5.140269427
15	5.09582	5.1136736	5	5.24834694	5.204057533	5.53310256	4.9835819			5.630746848	5.0845819	5.345991228	5.198175712
13	5.0966008	5.1002856	7	5.2816122	5.235722733	5.68219224	4.8366474			5.807856494	4.9466474	5.407276454	5.170936546
11	5.0821864	5.0888032	9	5.2882341	5.239688933	5.86158048	4.6848422			5.93158048	4.8048422	5.3582341	5.1621864
9	5.0910526	5.0769458	11	5.3164674	5.2464822	6.06240018	4.5491728			6.126383862	4.6691728	5.380451082	5.137068918
7	5.1000245	5.0915228	13	5.35364646	5.277651533	6.26811138	4.4398343			6.351499518	4.5498343	5.437034598	5.116636362
5	5.1423974	5.0841146	15	5.36880858	5.273886133	6.439173	4.3152545			6.54765229	4.4202545	5.47728787	5.13391811
3	5.2119481	5.0625009	17	5.42216382	5.326270733	6.65760972	4.2221442			6.779680653	4.3421442	5.544234753	5.089877167
1	5.1655336	5.0329974	19	5.45299104	5.318949267	6.84920352	4.150847			6.94920352	4.250847	5.55299104	5.0655336

==> figures/fig5/CLX_Singlecore_TRIAD_Jacobi_copy.txt <==
T_TRIAD1	BW1Core_TRIAD	BW1Core_TRIAD_LowIc	T_TRIAD2	BW1Core_Jacobi	BW1Core_Jacobi_LowIc	JacobiL3_DDOT1	DDOT1_JacobiL3			BW1Core_JacobiL3_Model	BW1Core_DDOT1_Model	BW1Core_JacobiL2_Model	BW1Core_TRIAD_Model
20	5.1117676	5.1117676	0	5.2290294	5.156580467	5.16499158	5.5182199			5.13499158	5.5382199	5.1990294	5.1417676
19	5.1231281	5.1351669	1	5.23933236	5.179144	5.25138234	5.234246			5.21212692	5.244246	5.20007694	5.16238352
18	5.1179474	5.1219788	2	5.22497544	5.191631133	5.2875714	0			5.251555082	0	5.188959122	5.153963718
17	5.1130126	5.1227404	3	5.2165446	5.183873667	5.38885338	5.1030011			5.361596553	5.1330011	5.189287773	5.140269427
16	5.0917685	5.106139	4	5.23486176	5.197662267	5.47174302	0			5.455131158	0	5.218249898	5.108380362
15	5.09582	5.1136736	5	5.24834694	5.204057533	5.53310256	4.9835819			5.530746848	4.9845819	5.245991228	5.098175712
14	5.0854971	5.0955086	6	5.25493374	5.210812267	5.59908048	0			5.60755977	0	5.26341303	5.07701781
13	5.0966008	5.1002856	7	5.2816122	5.235722733	5.68219224	4.8366474			5.707856494	4.8466474	5.307276454	5.070936546
12	5.0869113	5.1024753	8	5.28768264	5.238746467	5.77852182	0			5.800592753	0	5.309753573	5.064840367
11	5.0821864	5.0888032	9	5.2882341	5.239688933	5.86158048	4.6848422			5.83158048	4.7048422	5.2582341	5.1121864
10	5.0865357	5.0919982	10	5.3015721	5.2446358	5.93751426	0			5.89825884	0	5.26231668	5.12579112
9	5.0910526	5.0769458	11	5.3164674	5.2464822	6.06240018	4.5491728			6.026383862	4.5691728	5.280451082	5.127068918
8	5.1047564	5.0972112	12	5.34110316	5.2775954	6.14393826	0			6.116681433	0	5.313846333	5.132013227
7	5.1000245	5.0915228	13	5.35364646	5.277651533	6.26811138	4.4398343			6.251499518	4.4498343	5.337034598	5.116636362
6	5.1225211	5.087337	14	5.3796027	5.2854998	6.32968602	0			6.327330308	0	5.377246988	5.124876812
5	5.1423974	5.0841146	15	5.36880858	5.273886133	6.439173	4.3152545			6.44765229	4.3202545	5.37728787	5.13391811
4	5.1413557	5.0616773	16	5.39637996	5.303900133	6.51554742	0			6.541211674	0	5.422044214	5.115691446
3	5.2119481	5.0625009	17	5.42216382	5.326270733	6.65760972	4.2221442			6.679680653	4.2421442	5.444234753	5.189877167
2	5.1786105	5.0491512	18	5.44696866	5.3135672	6.66615696	0			6.66615696	0	5.44696866	5.1786105
1	5.1655336	5.0329974	19	5.45299104	5.318949267	6.84920352	4.150847			6.84920352	4.150847	5.45299104	5.1655336

==> figures/fig5/CLX_TRIAD_Jacobi.txt <==
T	BW_TRIAD	BW_Saturated	BW_TRIAD_LowIc	BW_Saturated_LowIc
20	102.235352	102.4399618	102.235352	102.4399618
19	97.3394339	102.7469177	97.5681711	102.8115948
18	92.1230532	102.893948	92.1956184	102.7305215
17	86.9212142	103.0505933	87.0865868	102.8371622
16	81.468296	102.9722117	81.698224	102.7183446
15	76.4373	103.2090601	76.705104	103.0228519
14	71.1969594	103.1771623	71.3371204	102.8903455
13	66.2558104	103.4105198	66.3037128	103.1059966
12	61.0429356	103.4775717	61.2297036	103.2000504
11	55.9040504	103.6110679	55.9768352	103.1528686
10	50.865357	103.7283529	50.919982	103.237632
9	45.8194734	103.9246444	45.6925122	103.291685
8	40.8380512	103.9075773	40.7776896	103.3047535
7	35.7001715	103.9180359	35.6406596	102.9498424
6	30.7351266	104.1222022	30.524022	103.0791397
5	25.711987	103.7467668	25.420573	102.8909371
4	20.5654228	104.004377	20.2467092	102.8507478
3	15.6358443	103.7894251	15.1875027	102.7092453
2	10.357221	103.6908275	10.0983024	102.1950386
1	5.1655336	103.4238763	5.0329974	102.1511984
0	0	104.1301361	0	102.8892554

==> figures/fig5/Meggie_DCOPY_DDOT.txt <==
T	BW_DCOPY	BW_Saturated
10	53.27763	53.5080962
9	49.5739035	53.7083345
8	45.088112	53.3253969
7	40.9090535	53.5830963
6	36.279555	53.6595876
5	31.3946485	53.7851704
4	25.959808	53.7246245
3	20.3407962	54.1288686
2	14.079797	54.1522089
1	7.3909943	54.9360291
0	0	56.892503

==> figures/fig5/Meggie_Singlecore_DCOPY_DDOT.txt <==
T_DCOPY1	BW1Core_DCOPY	BW_DCOPY_Model	Error	T_DCOPY2	BW1Core_DDOT	BW_DDOT_Model	Error
10	5.327763	5.35080962	-0.430712764	0	5.6740518	5.6892503	-0.267144161
9	5.5082115	5.416680218	1.151673704	1	5.2221571	5.406585893	-3.040691421
8	5.636014	5.500315043	2.56546863	2	4.9737676	5.25852261	-5.216088829
7	5.8441505	5.604796239	3.71272661	3	4.7773194	5.120494474	-6.701990908
6	6.0465925	5.80479722	4.574405783	4	4.6178905	4.954165294	-7.171078745
5	6.2789297	6.015526424	4.378723621	5	4.4265851	4.728365378	-6.382338371
4	6.489952	6.494259128	0	6	4.280494	4.283165442	0
3	6.7802654	6.768748663	0	7	4.1448778	4.175284714	0
2	7.0398985	7.014243814	0	8	3.9878701	4.040030988	0
1	7.3909943	7.353867034	0	9	3.861653	3.928672909	0

==> figures/fig5/Meggie_Singlecore_TRIAD_Jacobi.txt <==
T_TRIAD1	BW1Core_TRIAD	BW1Core_TRIAD_LowIc	T_TRIAD2	BW1Core_Jacobi	BW1Core_Jacobi_LowIc	JacobiL3_DDOT1	DDOT1_JacobiL3			BW1Core_JacobiL3_Model	BW1Core_DDOT1_Model	BW1Core_JacobiL2_Model	BW1Core_TRIAD_Model
10	5.261195	5.261195	0	5.35397598	5.368347667	5.1765618	5.8869473			5.1815618	5.9819473	5.39897598	5.366195
9	5.2749006	5.2410683	1	5.3048865	5.334291933	5.2867035	5.6122889			5.28244808	5.6972889	5.34063108	5.38915602
8	5.2673293	5.3041214	2	5.31446202	5.288259	5.35989768	5.3629447			5.358881362	5.4579447	5.353445702	5.378345618
7	5.296369	5.3298179	3	5.27163	5.271668333	5.50061112	5.2120446			5.468354293	5.3170446	5.319373173	5.398625827
6	5.3239627	5.3472252	4	5.2427163	5.243510133	5.70173328	5.0415028			5.720121418	5.1265028	5.301104438	5.415574562
5	5.3239788	5.3783249	5	5.24220372	5.217395	5.85609624	4.9220154			5.888740528	4.9980154	5.314848008	5.401334512
4	5.3818375	5.4227848	6	5.24124348	5.216644067	6.01194078	4.7942827			6.05542007	4.8742827	5.32472277	5.44835821
3	5.4022907	5.4585704	7	5.24358672	5.1962344	6.18459066	4.6610337			6.175254914	4.7460337	5.344250974	5.451626446
2	5.4163428	5.4903854	8	5.2232238	5.191830533	6.3567954	4.5544054			6.423866333	4.6494054	5.320294733	5.469271867
1	5.4575785	5.5308395	9	5.23318638	5.121649467	6.48883212	4.4145567			6.50383212	4.5095567	5.27818638	5.5625785

==> figures/fig5/Meggie_TRIAD_Jacobi.txt <==
T	BW_TRIAD	BW_Saturated	BW_TRIAD_LowIc	BW_Saturated_LowIc	BW_TRIAD_L3_DDOT	BW_Saturated_L3_DDOT
10	53.034292	53.1623855	53.034292	53.1623855	51.765618	53.1192943
9	47.8636713	53.2482272	47.5313121	52.7723879	47.5803315	53.0884625
8	42.4689056	53.0726143	42.7570136	53.1876509	42.87918144	52.7191321
7	37.3605967	53.2345417	37.604651	53.2081128	38.50427784	53.1851953
6	32.1911478	53.3014194	32.3270634	53.1024765	34.21039968	53.8504274
5	26.8211895	53.1938501	27.0973445	53.1856075	29.2804812	54.1515214
4	21.6979052	53.5522176	21.8559604	53.2416062	24.04776312	54.413616
3	16.3330194	53.5750496	16.5000594	53.2826334	18.55377198	55.1375514
2	10.9137692	53.3663859	11.0661778	53.4140083	12.7135908	55.9305043
1	5.4993788	53.4285279	5.5723574	53.6472508	6.48883212	56.9375311
0	0	53.6638575	0	53.4568073	0	59.0546746

==> figures/fig5/Rome_DCOPY_DDOT.txt <==
T	BW_DCOPY	BW_Saturated
8	32.5368364	32.5368364
7	29.4140705	32.7582608
6	26.3116788	32.6807202
5	22.8335502	32.5444944
4	19.0983717	32.3334229
3	15.2274172	32.4926752
2	10.7414612	32.4542576
1	5.7044434	32.6218444
0	0	33.6521072

==> figures/fig5/Rome_Singlecore_DCOPY_DDOT.txt <==
T_DCOPY1	BW1Core_DCOPY	BW_DCOPY_Model	Error	T_DCOPY2	BW1Core_DDOT	BW_DDOT_Model	Error
8	4.06710455	4.06710455	0	0	4.2057526	4.2065134	-0.018086237
7	4.202010071	4.149802964	1.258062313	1	3.845343	4.021375915	-4.37742998
6	4.3852798	4.213166989	4.085117228	2	3.6187994	3.922379873	-7.739700973
5	4.56671004	4.297639363	6.260894748	3	3.4530516	3.826059385	-9.749137373
4	4.774592925	4.421825543	7.977867489	4	3.3087628	3.663047784	-9.671863572
3	5.075805733	5.06322511	0	5	3.2369814	3.2807557	0
2	5.3707306	5.329879428	0	6	3.1845207	3.26191771	0
1	5.7044434	5.641834453	0	7	3.3441903	3.441681674	0

==> figures/fig5/Rome_Singlecore_TRIAD_Jacobi.txt <==
T_TRIAD1	BW1Core_TRIAD	BW1Core_TRIAD_LowIc	T_TRIAD2	BW1Core_Jacobi	BW1Core_Jacobi_LowIc	JacobiL3_DDOT1	DDOT1_JacobiL3			BW1Core_JacobiL3_Model	BW1Core_DDOT1_Model	BW1Core_JacobiL2_Model	BW1Core_TRIAD_Model
8	4.032492267	4.032492267	0	4.086414035	4.150999526	2.588187083	5.3356462			2.558187083	5.3556462	4.056414035	4.062492267
7	3.990766933	4.0298896	1	4.095552656	3.994328054	2.599312698	5.0176748			2.560057278	5.0276748	4.056297236	4.030022353
6	3.943978667	4.02867	2	4.126380726	4.014054207	2.545691179	4.9966012			2.509674861	5.0166012	4.090364408	3.979994985
5	3.920815333	4.0263608	3	4.172516158	4.028311477	2.484484909	4.824112			2.757228082	4.854112	4.145259331	3.94807216
4	3.902188	4.034602	4	4.210725771	4.025688927	3.07541297	4.7399845			3.058801108	4.7499845	4.194113909	3.918799862
3	3.891708	4.062458133	5	4.267924282	4.019442798	3.254483305	4.6502824			3.252127593	4.6512824	4.26556857	3.894063712
2	3.9007016	4.158058	6	4.350269173	4.017133073	3.456039537	4.5098913			3.464518827	4.5148913	4.358748463	3.88222231
1	3.925854933	4.149224	7	4.373781549	4.015	3.500021875	4.2883583			3.525686129	4.2983583	4.399445803	3.800190679

==> figures/fig5/Rome_TRIAD_Jacobi.txt <==
T	BW_TRIAD	BW_Saturated	BW_TRIAD_LowIc	BW_Saturated_LowIc
8	32.25993813	32.2844992	32.25993813	32.2844992
7	28.2092272	32.2819816	27.93536853	32.1930751
6	24.17202	32.3743944	23.663872	32.2066083
5	20.131804	32.4644578	19.60407667	32.2515293
4	16.138408	32.4770589	15.608752	32.1455519
3	12.1873744	32.5163019	11.675124	32.2770738
2	8.316116	32.625488	7.8014032	32.1805297
1	4.149224	32.6529603	3.925854933	32.2057727
0	0	32.766085	0	33.2532323

==> figures/fig6/BDW_DCOPY_DDOT.txt <==
T	BW_DCOPY	BW_Saturated
9	37.362699	62.7786642
8	37.164876	62.5874098
7	36.8821068	62.0922018
6	36.196926	61.8776295
5	35.178273	60.5352437
4	33.1327716	57.8715273
3	29.3765613	51.951592
2	23.3012678	41.8453978
1	12.5752696	22.5034893

==> figures/fig6/BDW_Singlecore_DCOPY_DDOT.txt <==
T_DCOPY1	BW1Core_DCOPY	BW1Core_DCOPY_Model	Error	T_DCOPY2	BW1Core_DDOT	BW1Core_DDOT_Model	Error
9	4.151411	3.990086825	4.043124429	9	2.8196682	2.98780654	-5.627484153
8	4.6456095	4.470132567	3.925542041	8	3.1758279	3.351042253	-5.228652458
7	5.2688724	5.085704065	3.601631801	7	3.6206837	3.799460489	-4.705320391
6	6.032821	5.872748509	2.72568272	6	4.2075363	4.417385789	-4.750535707
5	7.0356546	6.920689066	1.66118624	5	5.0508179	5.185864955	-2.60413752
4	8.2831929	8.263725944	0.235571174	4	6.1584669	6.19709088	-0.62325986
3	9.7921871	9.875927954	-0.847928964	3	7.4865568	7.41755061	0.930309658
2	11.6506339	11.95751459	-2.566425377	2	9.0366063	8.961910811	0.833477266
1	12.5752696	12.85908153	-2.207093296	1	9.8781972	9.639017653	2.481368496

==> figures/fig6/BDW_Singlecore_TRIAD_Jacobi.txt <==
T_TRIAD1	BW1Core_TRIAD	BW1Core_TRIAD_LowIc	JacobiL3_TRIAD	JacobiL3_DDOT1	T_TRIAD2	BW1Core_Jacobi	BW1Core_Jacobi_LowIc	TRIAD_JacobiL3	DDOT1_JacobiL3	BW1Core_JacobiL3_Model	BW1Core_DDOT1_Model	BW1Core_JacobiL2_Model	BW1Core_TRIAD_Model
9	3.5260495	3.5689328	3.02220216	3.96997446	9	3.27922998	3.337890267	3.7539154	2.7757286	3.929543216	2.719453758	3.239329112	3.7539154
8	3.9540212	3.9996842	3.40376856	4.38805266	8	3.67656954	3.729793667	4.1934545	3.3648388	4.34879724	3.312552275	3.631868214	4.1934545
7	4.4864547	4.5286794	3.87923208	4.9088625	7	4.14406782	4.2534646	4.7315806	3.899704	4.872846182	3.852650796	4.093210779	4.7315806
6	5.1898772	5.246934	4.42109766	5.51387778	6	4.8156675	4.861220333	5.4154113	4.4852949	5.486620953	4.437789543	4.756940015	5.4154113
5	6.0918619	6.1333381	5.15973264	6.22068186	5	5.72531706	5.806515	6.4343402	4.9615764	6.204069998	5.435535025	5.656110169	6.4343402
4	7.2744214	7.3152568	6.11573994	7.14100296	4	6.92547876	6.9930846	7.611451	6.603222	7.138647248	6.596989401	6.842841501	7.611451
3	8.7407089	8.8236578	7.2743475	8.23100256	3	8.48833902	8.473752067	9.1323747	7.9990325	8.23948185	8.008335597	8.38957974	9.1323747
2	10.5574188	10.4642477	8.5141032	8.97491244	2	10.16383002	10.16373353	10.5503275	9.0549992	9.000576694	9.063333973	10.04425487	10.5503275
1	11.536748	11.5647411	9.2536473	9.49779336	1	11.55420942	11.29930673	11.6007441	9.6735224	9.519864293	9.698336085	11.4256186	11.6007441

==> figures/fig6/BDW_TRIAD_Jacobi.txt <==
T	BW_TRIAD	BW_Saturated	BW_TRIAD_LowIc	BW_Saturated_LowIc
9	31.7344455	61.2274059	32.1203952	62.0331225
8	31.6321696	60.920805	31.9974736	61.7189976
7	31.4051829	60.4994082	31.7007558	61.3135707
6	31.1392632	60.1537215	31.481604	60.9718102
5	30.4593095	59.0493479	30.6666905	59.5732113
4	29.0976856	56.7903544	29.2610272	57.1654554
3	26.2221267	51.7900941	26.4709734	51.7144007
2	21.1148376	42.3077458	20.9284954	41.5807792
1	11.536748	23.0933563	11.5647411	22.7674993

==> figures/fig6/CLX_DCOPY_DDOT.txt <==
T	BW_DCOPY	BW_Saturated
10	59.901746	105.6012216
9	59.9066136	106.4053728
8	59.3395456	106.7182679
7	58.3593276	106.6259377
6	56.793309	104.8328548
5	53.656889	99.9198467
4	48.9404444	90.8084198
3	45.2242797	80.4611539
2	34.8041654	61.0921492
1	17.124932	30.6387353

==> figures/fig6/CLX_Singlecore_DCOPY_DDOT.txt <==
T_DCOPY1	BW1Core_DCOPY	BW1Core_DCOPY_Model	Error	T_DCOPY2	BW1Core_DDOT	BW1Core_DDOT_Model	Error
10	5.9901746	6.021910441	-0.5270062	10	4.5355712	4.526250592	0.205923369
9	6.6562904	6.754223751	-1.449957156	9	5.1470589	5.067464334	1.570698104
8	7.4174432	6.992323453	6.079806667	8	5.9051273	5.717661405	3.278716266
7	8.3370468	8.708894695	-4.269748436	7	6.8619871	6.528816704	5.103074743
6	9.4655515	9.990014056	-5.249868048	6	7.9914708	7.488861775	6.711420769
5	10.7313778	11.42093232	-6.03763771	5	9.2191625	8.56547412	7.63166605
4	12.2351111	12.96719788	-5.645682198	4	10.425548	9.730513949	7.142829815
3	15.0747599	15.30199244	-1.48498663	3	11.7007821	11.49567969	1.784169498
2	17.4020827	17.40739862	-0.030538299	2	12.7967227	13.0925747	-2.259693066
1	17.124932	17.48327562	-2.049636642	1	13.2102319	13.13229068	0.593508201

==> figures/fig6/CLX_Singlecore_TRIAD_Jacobi.txt <==
T_TRIAD1	BW1Core_TRIAD	BW1Core_TRIAD_LowIc	JacobiL3_TRIAD	JacobiL3_DDOT1	T_TRIAD2	BW1Core_Jacobi	BW1Core_Jacobi_LowIc	TRIAD_JacobiL3	DDOT1_JacobiL3	BW1Core_JacobiL3_Model	BW1Core_DDOT1_Model	BW1Core_JacobiL2_Model	BW1Core_TRIAD_Model
10	5.0790807	5.0723556	5.20646184	5.93751426	10	5.30382048	5.232879267	5.1401878	4.6276537	5.192448023	4.571378858	5.263919612	5.1401878
9	5.7755028	5.7253077	5.7220251	6.6910836	9	5.807493	5.8112556	5.8215062	5.1456777	5.77200018	5.093391175	5.762791674	5.8215062
8	6.6511341	6.5112825	6.2627199	7.61248398	8	6.3953277	6.520961067	6.6800271	5.7456456	6.484944749	5.698592396	6.344470659	6.6800271
7	7.7001517	7.5065997	7.0819476	8.60891466	7	7.11763398	7.421953133	7.7256458	6.4857419	7.394696306	6.438236543	7.058906495	7.7256458
6	8.978149	8.7122787	7.98494856	9.70795434	6	8.0258748	8.559090867	8.9638094	7.3048683	8.542479005	7.278826925	7.956667909	8.9638094
5	10.2472449	10.0928024	9.19787316	10.78995624	5	9.25782012	9.945216067	10.2399455	8.2665922	9.942860355	8.260359601	9.175182861	10.2399455
4	11.9265452	11.7139837	10.71693654	12.6183021	4	10.78577508	11.5292314	11.8984837	9.2202845	11.53771069	9.229587597	10.6870158	11.8984837
3	14.6885792	14.5155449	13.2022506	15.67709808	3	13.24687158	14.0230634	14.7730987	10.4245047	14.04872765	10.43283947	13.12729643	14.7730987
2	18.275278	18.229382	16.55218458	16.80567714	2	16.61883744	17.38892353	18.0444066	11.3168102	17.41099446	11.34162388	16.49024662	18.0444066
1	17.7010126	17.6585956	16.26833892	16.09183878	1	16.37238936	17.20092233	17.6828479	11.6557464	17.20092233	11.6557464	16.37238936	17.6828479

==> figures/fig6/CLX_TRIAD_Jacobi.txt <==
T	BW_TRIAD	BW_Saturated	BW_TRIAD_LowIc	BW_Saturated_LowIc
10	50.790807	103.6006711	50.723556	102.9278319
9	51.9795252	104.0988886	51.5277693	103.6670589
8	53.2090728	104.1098167	52.09026	104.0626845
7	53.9010619	103.52387	52.5461979	104.2618651
6	53.868894	101.6671101	52.2736722	103.3774301
5	51.2362245	97.1932014	50.464012	99.5876476
4	47.7061808	90.4679337	46.8559348	92.6651068
3	44.0657376	83.4814948	43.5466347	85.4436635
2	36.550556	70.0125054	36.458764	71.7214536
1	17.7010126	34.1216268	17.6585956	35.0134837

==> figures/fig6/Meggie_DCOPY_DDOT.txt <==
T	BW_DCOPY	BW_Saturated
5	31.3946485	53.6360913
4	39.466622	55.6075902
3	35.6597382	48.7107364
2	26.952527	35.3149088
1	14.7896409	20.4137705

==> figures/fig6/Meggie_Singlecore_DCOPY_DDOT.txt <==
T_DCOPY1	BW1Core_DCOPY	BW1Core_DCOPY_Model	Error	T_DCOPY2	BW1Core_DDOT	BW1Core_DDOT_Model	Error
5	6.2789297	6.015526424	4.378723621	5	4.4265851	4.728365378	-6.382338371
4	7.4666555	7.747536919	27.35215854	4	5.8169194	6.12770706	-5.071842641
3	8.8865794	9.144220615	29.99007679	3	7.1483651	7.156939601	-14.0922595
2	9.4762635	9.913003156	35.94531635	2	6.9691109	7.78308915	-23.30666159
1	10.9896409	11.42481203	29.45194077	1	8.1044808	8.998023842	-9.93043648

==> figures/fig6/Meggie_Singlecore_TRIAD_Jacobi.txt <==
T_TRIAD1	BW1Core_TRIAD	BW1Core_TRIAD_LowIc	JacobiL3_TRIAD	JacobiL3_DDOT1	T_TRIAD2	BW1Core_Jacobi	BW1Core_Jacobi_LowIc	TRIAD_JacobiL3	DDOT1_JacobiL3	BW1Core_JacobiL3_Model	BW1Core_DDOT1_Model	BW1Core_JacobiL2_Model	BW1Core_TRIAD_Model
5	5.3876594	5.4331093	4.84858278	5.85609624	5	5.242204	5.217395	5.710622	4.9220154	5.812309004	5.808812586	5.343872164	5.385825646
4	6.6787779	6.7611113	6.02866548	7.026804	4	6.579914	6.517116467	7.0902535	6.3160443	6.753282415	6.965526929	6.405256315	6.699834229
3	8.6406201	8.7698366	7.6041099	8.5989435	3	8.471073	8.3848836	9.0926959	8.0685395	8.299042732	8.527374104	8.340719332	8.698267204
2	11.1230539	11.1613967	9.39879864	10.0277937	2	10.773354	10.63645867	11.4437572	10.029183	9.668340537	9.949962809	10.76360074	11.08356581
1	12.8081143	12.9486195	10.65497778	11.0280141	1	12.56106	12.4166742	12.9666023	11.3180442	10.73349469	10.93803386	12.51359489	12.85863926

==> figures/fig6/Meggie_TRIAD_Jacobi.txt <==
T	BW_TRIAD	BW_Saturated	BW_TRIAD_LowIc	BW_Saturated_LowIc
5	26.938297	53.4609969	27.1655465	53.4155109
4	26.7151116	53.0723158	27.0444452	53.1618052
3	25.9218603	51.4225987	26.3095098	51.46248
2	22.2461078	43.7277763	22.3227934	43.4553188
1	12.8081143	25.436616	12.9486195	25.2772552

==> figures/fig6/Rome_DCOPY_DDOT.txt <==
T	BW_DCOPY	BW_Saturated
4	19.111773	32.3468242
3	19.8409732	33.3598168
2	19.9010191	33.5914625
1	19.9402119	34.5517856

==> figures/fig6/Rome_Singlecore_DCOPY_DDOT.txt <==
T_DCOPY1	BW1Core_DCOPY	BW1Core_DCOPY_Model	Error	T_DCOPY2	BW1Core_DDOT	BW1Core_DDOT_Model	Error
4	4.77794325	4.421825543	7.977867489	4	3.3087628	3.663047784	-9.671863572
3	6.613657733	6.066457315	8.523925215	3	4.5062812	5.037015989	-10.53669057
2	9.95050955	9.191715304	8.33420282	2	6.8452217	7.607988439	-10.02586617
1	19.9402119	18.75538222	4.899819	1	14.6115737	15.65097592	-6.641133614

==> figures/fig6/Rome_Singlecore_TRIAD_Jacobi.txt <==
T_TRIAD1	BW1Core_TRIAD	BW1Core_TRIAD_LowIc	JacobiL3_TRIAD	JacobiL3_DDOT1	T_TRIAD2	BW1Core_Jacobi	BW1Core_Jacobi_LowIc	TRIAD_JacobiL3	DDOT1_JacobiL3	BW1Core_JacobiL3_Model	BW1Core_DDOT1_Model	BW1Core_JacobiL2_Model	BW1Core_TRIAD_Model
4	3.902188	4.034602	2.686489978	3.07541297	4	4.210725771	4.025688927	3.9265152	4.453312667	3.985257683	4.397037825	4.170824903	3.9265152
3	5.251781333	5.556907867	2.691038505	3.490987797	3	5.728986703	5.379048522	6.875326	8.012285867	5.139793102	7.959999342	5.684285377	6.175326
2	8.0211296	8.393743867	4.076360422	5.490043577	2	8.779518846	8.290101748	10.44917507	15.40590347	7.95408543	15.35885027	8.728661805	10.04917507
1	16.23476027	16.60742973	10.95690285	13.86145476	1	18.2998313	17.6386529	17.6254896	16.77419427	17.61139607	16.72668891	18.24110381	17.6254896

==> figures/fig6/Rome_TRIAD_Jacobi.txt <==
T	BW_TRIAD	BW_Saturated	BW_TRIAD_LowIc	BW_Saturated_LowIc	BW1Core_Jacobi_LowIc
4	15.608752	32.4817718	16.138408	32.196036	4.025688927
3	15.755344	33.1944069	16.6707236	32.8618807	5.379048522
2	16.0422592	33.4829296	16.78748773	33.0362986	8.290101748
1	16.23476027	34.5685762	16.60742973	34.2313528	17.6386529

==> figures/fig7/BDW.txt <==
vecSUM+vecSUM	vecSUM+DDOT	vecSUM+DCOPY	vecSUM+Schoenauer		DDOT+DDOT	DDOT+vecSUM	DDOT+DCOPY	DDOT+Schoenauer		DDOT3+DDOT3	DDOT3+DCOPY	DDOT3+Schoenauer		DCOPY+DCOPY	DCOPY+vecSUM	DCOPY+DDOT	DCOPY+DDOT3		Schoenauer+Schoenauer	Schoenauer+vecSUM	Schoenauer+DDOT	Schoenauer+DDOT3		DAXPBY+DAXPBY	DAXPBY+DSCAL	DSCAL+DSCAL	DSCAL+DAXPBY		TRIAD+TRIAD	TRIAD+JacobiL3	TRIAD+Jacobi	TRIAD+JacobiLowIc			Jacobi+Jacobi	Jacobi+TRIAD	 JacobiLowIc+JacobiLowIc	JacobiLowIc+TRIAD		JacobiL3+JacobiL3	JacobiL3+TRIAD	JacobiL3+DDOT1
1	1.035831384	1.361510741	1.255833665		1	0.964465333	1.30090995	1.186722841		1	1.2874036	1.097338566		1	0.793187096	0.81387909	0.829606518		1	0.973082458	0.990609313	0.878602272		1	1.126939529	1	0.870868262		1	0.933456791	0.99461699	0.982613486			1	1.031287605	1	1.04023632		1	1.092110397	0.831301571

==> figures/fig7/BDW_nonNormalized.txt <==
vecSUM+vecSUM	vecSUM+DDOT	vecSUM+DCOPY	vecSUM+Schoenauer		DDOT+DDOT	DDOT+vecSUM	DDOT+DCOPY	DDOT+Schoenauer		DDOT3+DDOT3	DDOT3+DCOPY	DDOT3+Schoenauer		DCOPY+DCOPY	DCOPY+vecSUM	DCOPY+DDOT	DCOPY+DDOT3		Schoenauer+Schoenauer	Schoenauer+vecSUM	Schoenauer+DDOT	Schoenauer+DDOT3		DAXPBY+DAXPBY	DAXPBY+DSCAL	DSCAL+DSCAL	DSCAL+DAXPBY		TRIAD+TRIAD	TRIAD+JacobiL3	TRIAD+Jacobi	TRIAD+JacobiLowIc			Jacobi+Jacobi	Jacobi+TRIAD	 JacobiLowIc+JacobiLowIc	JacobiLowIc+TRIAD		JacobiL3+JacobiL3	JacobiL3+TRIAD	JacobiL3+DDOT1
167.4119	173.4105	227.9331	210.2415		340.0848	328	442.4197	403.5864		500.9217	644.8884	549.6807		553.0593	438.6795	450.1234	458.8216		763.7993	743.2397	756.6267	671.0758		554.1938	624.5429	415.1582	361.5481		71.09591	66.36496	70.7132	69.8598			157.9763	162.919	206.0253	214.315		252.687	275.9621	210.0591

==> figures/fig7/CLX.txt <==
vecSUM+vecSUM	vecSUM+DDOT	vecSUM+DCOPY	vecSUM+Schoenauer		DDOT+DDOT	DDOT+vecSUM	DDOT+DCOPY	DDOT+Schoenauer		DDOT3+DDOT3	DDOT3+DCOPY	DDOT3+Schoenauer		DCOPY+DCOPY	DCOPY+vecSUM	DCOPY+DDOT	DCOPY+DDOT3		Schoenauer+Schoenauer	Schoenauer+vecSUM	Schoenauer+DDOT	Schoenauer+DDOT3		DAXPBY+DAXPBY	DAXPBY+DSCAL	DSCAL+DSCAL	DSCAL+DAXPBY		TRIAD+TRIAD	TRIAD+JacobiL3	TRIAD+Jacobi	TRIAD+JacobiLowIc		Jacobi+Jacobi	Jacobi+TRIAD	 JacobiLowIc+JacobiLowIc	JacobiLowIc+TRIAD		JacobiL3+JacobiL3	JacobiL3+TRIAD	JacobiL3+DDOT1
1	1.002350103	1.209968906	1.158525674		1	1.000576632	1.194273282	1.147683451		1	1.113806302	1.068802816		1	0.858292509	0.86823684	0.872873755		1	0.880900472	0.883883295	0.889137643		1	1.007967853	1	0.947888334		1	0.99	1.006559297	1.007827178		1	0.985958708	1	0.985414859		1	0.99210889	0.869979325

==> figures/fig7/CLX_nonNormalized.txt <==
vecSUM+vecSUM	vecSUM+DDOT	vecSUM+DCOPY	vecSUM+Schoenauer		DDOT+DDOT	DDOT+vecSUM	DDOT+DCOPY	DDOT+Schoenauer		DDOT3+DDOT3	DDOT3+DCOPY	DDOT3+Schoenauer		DCOPY+DCOPY	DCOPY+vecSUM	DCOPY+DDOT	DCOPY+DDOT3		Schoenauer+Schoenauer	Schoenauer+vecSUM	Schoenauer+DDOT	Schoenauer+DDOT3		DAXPBY+DAXPBY	DAXPBY+DSCAL	DSCAL+DSCAL	DSCAL+DAXPBY		TRIAD+TRIAD	TRIAD+JacobiL3	TRIAD+Jacobi	TRIAD+JacobiLowIc		Jacobi+Jacobi	Jacobi+TRIAD	 JacobiLowIc+JacobiLowIc	JacobiLowIc+TRIAD		JacobiL3+JacobiL3	JacobiL3+TRIAD	JacobiL3+DDOT1
101.1445	101.3822	122.3817	117.1785		207.0645	207.1839	247.29	237.6445		335.1607	373.3041	358.2207		323.34	277.5203	280.7357	282.235		552.9325	487.0785	488.7278	491.6331		329.4176	312.2511	221.9795	223.7482		43.93154	43.6949	44.2197	44.2754		18.3815	18.1234	24.8952	24.5321		29.02	28.791	25.2468

==> figures/fig7/Meggie.txt <==
vecSUM+vecSUM	vecSUM+DDOT	vecSUM+DCOPY	vecSUM+Schoenauer		DDOT+DDOT	DDOT+vecSUM	DDOT+DCOPY	DDOT+Schoenauer		DDOT3+DDOT3	DDOT3+DCOPY	DDOT3+Schoenauer		DCOPY+DCOPY	DCOPY+vecSUM	DCOPY+DDOT	DCOPY+DDOT3		Schoenauer+Schoenauer	Schoenauer+vecSUM	Schoenauer+DDOT	Schoenauer+DDOT3		DAXPBY+DAXPBY	DAXPBY+DSCAL	DSCAL+DSCAL	DSCAL+DAXPBY		TRIAD+TRIAD	TRIAD+JacobiL3	TRIAD+Jacobi	TRIAD+JacobiLowIc		Jacobi+Jacobi	Jacobi+TRIAD	 JacobiLowIc+JacobiLowIc	JacobiLowIc+TRIAD		JacobiL3+JacobiL3	JacobiL3+TRIAD	JacobiL3+DDOT1
1	1.05218415	1.353548358	1.250315295		1	0.960817135	1.282044521	1.193830213		1	1.266471579	1.174590905		1	0.825049168	0.848614468	0.858921017		1	0.857764133	0.883610127	0.89765174		1	1.103941006	1	0.886338206		1	0.929268682	0.984950767	0.976725434		1	1.020405598	1	1.028051961		1	1.066878526	0.88387924

==> figures/fig7/Meggie_nonNormalized.txt <==
vecSUM+vecSUM	vecSUM+DDOT	vecSUM+DCOPY	vecSUM+Schoenauer		DDOT+DDOT	DDOT+vecSUM	DDOT+DCOPY	DDOT+Schoenauer		DDOT3+DDOT3	DDOT3+DCOPY	DDOT3+Schoenauer		DCOPY+DCOPY	DCOPY+vecSUM	DCOPY+DDOT	DCOPY+DDOT3		Schoenauer+Schoenauer	Schoenauer+vecSUM	Schoenauer+DDOT	Schoenauer+DDOT3		DAXPBY+DAXPBY	DAXPBY+DSCAL	DSCAL+DSCAL	DSCAL+DAXPBY		TRIAD+TRIAD	TRIAD+JacobiL3	TRIAD+Jacobi	TRIAD+JacobiLowIc		Jacobi+Jacobi	Jacobi+TRIAD	 JacobiLowIc+JacobiLowIc	JacobiLowIc+TRIAD		JacobiL3+JacobiL3	JacobiL3+TRIAD	JacobiL3+DDOT1
57.1687	60.152	77.3806	71.4789		118.7075	114.0562	152.1883	141.7166		179.3043	227.0838	210.6092		189.2486	156.1394	160.5991	162.5496		317.8481	272.6387	280.8538	285.3169		190.2281	210.0006	135.9331	120.4827		84.58016667	78.5977	83.3073	82.6116		179.8085	183.4776	285.3169	246.9571		58.0258	61.90648	51.2878

==> figures/fig7/Rome.txt <==
vecSUM+vecSUM	vecSUM+DDOT	vecSUM+DCOPY	vecSUM+Schoenauer		DDOT+DDOT	DDOT+vecSUM	DDOT+DCOPY	DDOT+Schoenauer		DDOT3+DDOT3	DDOT3+DCOPY	DDOT3+Schoenauer		DCOPY+DCOPY	DCOPY+vecSUM	DCOPY+DDOT	DCOPY+DDOT3		Schoenauer+Schoenauer	Schoenauer+vecSUM	Schoenauer+DDOT	Schoenauer+DDOT3		DAXPBY+DAXPBY	DAXPBY+DSCAL	DSCAL+DSCAL	DSCAL+DAXPBY		TRIAD+TRIAD	TRIAD+JacobiL3	TRIAD+Jacobi	TRIAD+JacobiLowIc		Jacobi+Jacobi	Jacobi+TRIAD	 JacobiLowIc+JacobiLowIc	JacobiLowIc+TRIAD		JacobiL3+JacobiL3	JacobiL3+TRIAD	JacobiL3+DDOT1
1	1.016691327	1.2954696	1.205567352		1	0.900626907	1.413684625	1.18462178		1	1.262247476	1.172506176		1	0.907179177	0.918672203	0.924815818		1	0.890286495	0.902355905	0.908534798		1	1.00983043	1	1.075861197		1	1.027593618	1.033342627	0.998820569		1	1.353445869	1	0.985815689		1	0.963408427	0.841573833

==> figures/fig7/Rome_nonNormalized.txt <==
vecSUM+vecSUM	vecSUM+DDOT	vecSUM+DCOPY	vecSUM+Schoenauer		DDOT+DDOT	DDOT+vecSUM	DDOT+DCOPY	DDOT+Schoenauer		DDOT3+DDOT3	DDOT3+DCOPY	DDOT3+Schoenauer		DCOPY+DCOPY	DCOPY+vecSUM	DCOPY+DDOT	DCOPY+DDOT3		Schoenauer+Schoenauer	Schoenauer+vecSUM	Schoenauer+DDOT	Schoenauer+DDOT3		DAXPBY+DAXPBY	DAXPBY+DSCAL	DSCAL+DSCAL	DSCAL+DAXPBY		TRIAD+TRIAD	TRIAD+JacobiL3	TRIAD+Jacobi	TRIAD+JacobiLowIc		Jacobi+Jacobi	Jacobi+TRIAD	 JacobiLowIc+JacobiLowIc	JacobiLowIc+TRIAD		JacobiL3+JacobiL3	JacobiL3+TRIAD	JacobiL3+DDOT1
96.9186	98.5363	125.5551	116.8419		199.9022	180.0373	282.5986667	236.8085		304.6546	384.5495	357.2094		287.5831	260.8894	264.1946	265.9614		530.2082	472.0372	478.4365	481.7126		286.4066	289.2221	192.9814	207.6212		139.2761667	143.1193	143.92	139.1119		58.7312	79.4895	57.8174	56.9973		92.729	89.3359	78.0383

==> figures/fig8/BDW.txt <==
T		vecSUM+DDOT	vecSUM+DCOPY	vecSUM+Schoenauer			DDOT+vecSUM	DDOT+DCOPY	DDOT+Schoenauer			DDOT3+DCOPY	DDOT3+Schoenauer			DCOPY+vecSUM	DCOPY+DDOT	DCOPY+DDOT3			Schoenauer+vecSUM	Schoenauer+DDOT	Schoenauer+DDOT3			DAXPBY+DSCAL		DSCAL+DAXPBY		TRIAD+Jacobi	Jacobi+TRIAD	TRIAD+JacobiLowIc	JacobiLowIc+TRIAD
9		32.3466444	24.6118635	26.6820246			33.9855939	25.3770138	27.8142489			26.2082844	30.7328994			38.3369022	37.362699	36.6537861			37.8008703	37.1355642	41.8553559			26.9563212		30.9924567		31.7344455	29.51306982	32.1203952	27.03691116
8		32.0688248	24.4031032	26.4509192			34.106132	25.4066232	27.6135808			26.132272	30.655676			38.1959328	37.164876	36.6034752			37.8061968	37.190268	41.8627064			26.852724		31.166648		31.6321696	29.41255632	31.9974736	26.8545144
7		31.8505341	24.4545483	26.3824617			33.9303048	25.3447859	27.6733814			26.034498	30.6419813			37.9998885	36.8821068	36.3538728			37.4711085	36.5973573	40.9941588			26.8816296		30.9892849		31.4051829	29.00847474	31.7007558	26.79682698
6		31.3801746	24.393396	26.1015486			33.3612912	25.2452178	27.282096			25.8028164	30.1999842			37.377045	36.196926	35.7282798			36.6016242	35.659206	39.6806622			26.79771		30.627585		31.1392632	28.894005	31.481604	26.2505898
5		31.0272255	24.4616955	26.173196			33.09197	25.2540895	27.3736195			25.664212	29.989455			36.0809725	35.178273	34.815911			35.2638665	34.444989	37.708999			26.7309525		30.4537775		30.4593095	28.6265853	30.6666905	26.1293175
4		30.0727516	23.914814	25.3565928			31.8749004	24.6338676	26.401212			24.849718	28.36817			34.0480772	33.1327716	32.8533276			32.8657728	32.2700184	34.132432			26.4658868		30.074872		29.0976856	27.70191504	29.2610272	25.17510456
3		25.9352376	21.878397	22.7942496			27.1063377	22.4596704	23.5255977			22.4131977	25.6792278			30.2560761	29.3765613	29.0956983			28.4727108	27.9520677	28.4136714			25.3714911		28.3970592		26.2221267	25.46501706	26.4709734	22.87913058
2		18.524055	17.7440694	18.0861002			19.153689	18.0732126	18.4826598			17.5281436	18.2853632			23.527786	23.3012678	22.8905368			21.2113292	20.9851272	20.2528002			21.017628		23.7096104		21.1148376	20.32766004	20.9284954	18.29472036
1		9.9666265	9.5458053	9.6117567			10.1919662	9.8781972	9.9488226			9.8583512	10.0358896			12.6764103	12.5752696	12.5428646			11.5814292	11.4013359	10.6576512			11.9308153		13.7746552		11.536748	11.55420942	11.5647411	10.16937606

==> figures/fig8/CLX.txt <==
T		vecSUM+DDOT	vecSUM+DCOPY	vecSUM+Schoenauer			DDOT+vecSUM	DDOT+DCOPY	DDOT+Schoenauer			DDOT3+DCOPY	DDOT3+Schoenauer			DCOPY+vecSUM	DCOPY+DDOT	DCOPY+DDOT3			Schoenauer+vecSUM	Schoenauer+DDOT	Schoenauer+DDOT3			DAXPBY+DSCAL		DSCAL+DAXPBY		TRIAD+Jacobi	Jacobi+TRIAD	TRIAD+JacobiLowIc	JacobiLowIc+TRIAD
10		55.322225	45.833739	47.865247			54.136434	45.355712	47.195891			45.069702	46.966889			60.596706	59.901746	59.584071			57.681622	57.480687	57.135923			50.092198		53.906529		50.790807	53.0382048	50.723556	47.0959134
9		55.4810616	45.5702661	47.4158061			56.2168629	46.3235301	47.7592326			46.4123214	47.659788			61.4088216	59.9066136	59.1850017			59.1239961	58.1687406	57.5048115			48.7580526		55.4839515		51.9795252	52.267437	51.5277693	47.07117036
8		54.7222784	45.3221216	46.268812			58.7076032	47.2410184	47.9482808			47.9345528	48.3926624			61.8280464	59.3395456	58.0879792			60.747716	58.3491072	57.3838664			47.2824664		56.8857712		53.2090728	51.1626216	52.09026	46.95091968
7		52.9527957	44.8433426	44.7483043			59.5074004	48.0339097	47.7623811			49.6611059	48.9444907			61.4440281	58.3593276	56.3171959			62.0914721	58.5687039	56.9334521			46.0090575		57.1935056		53.9010619	49.82343786	52.5461979	46.75830474
6		50.042979	43.5759912	43.1521926			57.8489658	47.9488248	47.266092			50.787822	49.2966504			59.5619538	56.793309	54.2656914			61.6523178	58.3141272	56.134701			44.6747988		55.5165354		53.868894	48.1552488	52.2736722	46.21909068
5		46.4458935	41.411765	41.204791			53.6488325	46.0958125	45.780689			49.565965	48.79782			55.820865	53.656889	51.5818155			57.892438	55.5918255	53.7458125			42.4785085		52.3818655		51.2362245	46.2891006	50.464012	44.7534723
4		41.4820248	37.1615264	36.9860772			47.3985124	41.702192	41.5113264			44.9781936	44.7827348			51.3720356	48.9404444	47.1152244			52.0658892	49.9874016	48.7844356			40.7843048		48.631602		47.7061808	43.14310032	46.8559348	41.50523304
3		33.2692752	31.3863255	31.230525			37.7299704	35.1023463	34.8861795			38.084712	37.9115514			47.8831284	45.2242797	43.2050157			47.0155212	44.9181981	43.4705925			40.0599489		44.62509		44.0657376	39.74061474	43.5466347	37.86227118
2		22.880948	22.7944032	22.6165124			25.7700048	25.5934454	25.40855			28.1285564	27.890788			35.1868814	34.8041654	34.431224			33.581464	33.634356	33.258243			37.7768506		38.8327848		36.550556	33.23767488	36.458764	31.30006236
1		11.8761731	11.7905735	11.7738531			13.3138087	13.2102319	13.201364			14.3501456	14.3487776			17.1616022	17.124932	17.0924414			16.5829265	16.5886319	16.5581957			19.3428307		19.5377127		17.7010126	16.37238936	17.6585956	25.8013835

==> figures/fig8/Meggie.txt <==
T		vecSUM+DDOT	vecSUM+DCOPY	vecSUM+Schoenauer			DDOT+vecSUM	DDOT+DCOPY	DDOT+Schoenauer			DDOT3+DCOPY	DDOT3+Schoenauer			DCOPY+vecSUM	DCOPY+DDOT	DCOPY+DDOT3			Schoenauer+vecSUM	Schoenauer+DDOT	Schoenauer+DDOT3			DAXPBY+DSCAL		DSCAL+DAXPBY		TRIAD+Jacobi	Jacobi+TRIAD	TRIAD+JacobiLowIc	JacobiLowIc+TRIAD
5		29.7057115	21.756594	23.551458			29.5207785	22.1329255	23.7677215			22.296089	24.0434875			32.2892595	31.3946485	31.015555			30.9119465	30.0076605	29.5417335			24.032358		27.8587195		26.938297	26.2110186	27.1655465	23.4782775
4		29.912908	21.9728704	23.6116132			30.2354588	23.2676776	24.123426			22.5509624	24.2479772			32.0397704	39.466622	30.489074			30.7687116	29.7367372	29.2149832			24.2341164		27.9275296		26.7151116	26.31965688	27.0444452	23.46161928
3		27.92184	21.7942422	23.0812479			28.3897068	18.4450953	23.9569857			22.6961691	23.8795263			30.4134279	35.6597382	29.1084672			29.1196674	28.4350935	27.709293			24.2911356		27.3080265		25.9218603	25.41321756	26.3095098	22.63918572
2		21.2836456	18.5957742	19.5230524			21.5678186	11.9382218	19.9672344			19.475264	20.1309716			25.1881174	26.952527	24.4006554			23.3971274	23.2223962	22.9610118			21.6991276		24.3383222		22.2461078	21.546708	22.3227934	19.1456256
1		11.7676714	10.9935041	11.2112341			11.7828084	8.1044808	11.5738209			11.1688312	11.4605731			14.1674289	14.7896409	14.2281493			12.9049205	12.8328521	12.682269			13.1457783		14.9345416		12.8081143	12.56105976	12.9486195	11.17500678

==> figures/fig8/Rome.txt <==
T		vecSUM+DDOT	vecSUM+DCOPY	vecSUM+Schoenauer			DDOT+vecSUM	DDOT+DCOPY	DDOT+Schoenauer			DDOT3+DCOPY	DDOT3+Schoenauer			DCOPY+vecSUM	DCOPY+DDOT	DCOPY+DDOT3			Schoenauer+vecSUM	Schoenauer+DDOT	Schoenauer+DDOT3			DAXPBY+DSCAL		DSCAL+DAXPBY		TRIAD+Jacobi	Jacobi+TRIAD	TRIAD+JacobiLowIc	JacobiLowIc+TRIAD
4		17.04955433	13.38057952	14.37840364			18.66279932	13.21072522	14.18867988			13.1062451	14.10937114			19.31853115	19.07684714	18.95011833			17.79520767	17.55718889	17.43778344			17.42605423		16.18331847		11.706564	13.62096048	12.103806	12.15866712
3		17.01625964	13.29628313	14.28199805			18.94087797	13.49685415	14.58360551			13.70727729	14.56842346			20.50807953	19.72755619	19.40842056			18.96025997	18.04356619	17.78702327			14.80057546		19.66905642		11.816508	13.90440204	12.5030427	12.19992588
2		17.49602694	13.70170252	14.80511446			19.11684718	13.67030639	14.81766336			13.67272435	14.73975127			20.903851	20.14595424	19.9448509			19.13413048	18.31895259	18.10782694			14.97594489		19.8343829		12.0316944	14.30504256	12.5906158	12.54223932
1		15.90594286	13.46849934	13.15044817			17.48814996	14.59116088	14.46100478			15.35006368	14.86859437			21.20065537	19.69847266	19.01243957			21.83324392	19.79128208	19.14382436			18.02566726		18.33882952		12.1760702	14.80238388	12.4555723	13.366137

==> figures/fig9/BDW.txt <==
T		vecSUM+DDOT	vecSUM+DCOPY	vecSUM+Schoenauer			DDOT+vecSUM	DDOT+DCOPY	DDOT+Schoenauer			DDOT3+DCOPY	DDOT3+Schoenauer			DCOPY+vecSUM	DCOPY+DDOT	DCOPY+DDOT3			Schoenauer+vecSUM	Schoenauer+DDOT				DAXPBY+DSCAL		DSCAL+DAXPBY
9		1.355271193	7.720209061	6.42111157			1.831790868	5.627484153	2.947431528			2.236790303	9.487907777			5.416818665	4.043124429	1.822434779			5.410326759	2.947431528				4.356626868		3.755709476
8		1.895841679	7.97863888	6.880840986			2.224645645	5.228652458	3.333831573			2.246129742	6.721855776			5.593754778	3.925542041	1.831957891			5.774596552	3.333831573				4.364404591		3.736616329
7		1.972058478	7.376141117	6.539729484			2.266197795	4.705320391	2.588365704			1.825261595	4.908368932			5.326885711	3.601631801	1.619809235			5.525971685	2.588365704				4.61397937		3.809824076
6		2.490584417	7.192035859	6.496450341			1.547714327	4.750535707	2.692537902			2.068797247	2.484534022			4.398203964	2.72568272	0.875305947			4.29669903	2.692537902				4.688675016		4.707634752
5		2.363336378	4.971940426	3.921253115			2.031367504	2.60413752	0.128004177			0.312155103	2.797210738			3.053676564	1.66118624	0.372843896			3.041024815	0.128004177				5.093183906		4.464140426
4		1.995805065	2.793719332	1.748914749			1.748711506	0.62325986	1.802045985			0.935761376	2.5838581			1.874308277	0.235571174	0.785422488			1.359431592	1.802045985				5.59544329		4.628965723
3		1.188959991	1.02182105	0.169395351			1.105243313	0.930309658	3.489633628			2.050230795	1.206794336			0.482518273	0.847928964	1.417895841			0.246487259	3.489633628				6.532017976		5.305050554
2		1.817127823	0.065278889	2.806114032			0.369830502	0.833477266	5.294866111			0.649773834	0.526678356			2.008921782	2.566425377	2.014543332			3.861911739	5.294866111				4.902757004		5.776697532
1		0.302620698	1.224044289	2.199199058			0.054271899	2.481368496	5.502072918			3.176240931	1.302430191			1.211097411	2.207093296	2.393053883			1.848845924	5.502072918				4.674920415		3.84909874

==> figures/fig9/BDW_boxplot.txt <==
%median	box_bottom	box_top	whisker_bottom	whisker_top
2.207093296	1.26323724	3.512669836	0.054271899	5.502072918
2.014543332	0.74162555	4.382334372	0.065278889	5.776697532
1.188959991	0.889119311	2.769932212	0.169395351	6.532017976
1.802045985	1.147596484	2.289831583	0.235571174	5.59544329
2.60413752	1.017015068	3.48746484	0.128004177	5.093183906
2.709110311	2.486046621	4.616057253	0.875305947	6.496450341
3.601631801	2.266197795	4.705320391	1	6.539729484
3.736616329	2.246129742	5.228652458	1	6.880840986
3.755709476	2.236790303	5.410326759	1	6.42111157


==> figures/fig9/CLX.txt <==
T		vecSUM+DDOT	vecSUM+DCOPY	vecSUM+Schoenauer			DDOT+vecSUM	DDOT+DCOPY	DDOT+Schoenauer			DDOT3+DCOPY	DDOT3+Schoenauer			DCOPY+vecSUM	DCOPY+DDOT	DCOPY+DDOT3			Schoenauer+vecSUM	Schoenauer+DDOT	Schoenauer+DDOT3			DAXPBY+DSCAL		DSCAL+DAXPBY
10		6.444968897	8.169000975	12.50339129			4.506302326	0.205923369	3.603465898			7.943873124	4.859413888			5.589046832	0.5270062	6.514724049			8.592588971	3.1851515	3.788229072			1.76953545		9.185732684
9		4.858202486	7.217986329	10.44173891			6.377482981	1.570698104	3.802025639			5.917119366	4.215161824			4.91869205	1.449957156	4.976513797			7.111926061	2.981018674	3.533785103			1.156285445		12.64399976
8		2.072902697	6.554516172	7.509299078			9.204641081	3.278716266	3.923767185			3.289170865	3.186234514			4.349731934	2.7618316	2.639734464			4.943815215	2.90353153	2.922961014			4.07826306		15.38488942
7		0.5248996	6.167114276	4.147972131			11.70207976	5.103074743	3.439697258			0.191360967	2.101507362			4.168448976	4.269748436	0.495663702			2.610610328	2.615626434	2.034549383			5.694932602		17.16699885
6		2.00569059	6.289598814	2.187783392			13.21032655	6.711420769	3.134273825			3.460435135	1.134439843			4.22969026	5.249868048	3.252392254			1.411236612	2.233292008	0.921714558			5.750023376		17.09347502
5		2.072499022	7.127562122	3.455892931			13.18589465	7.63166605	4.071246555			4.834600337	0.731300312			4.776307007	6.03763771	4.441380563			1.961230293	2.926612278	0.575019762			5.368141549		16.68671714
4		1.603057794	5.499731095	3.029788465			12.56296028	7.142829815	4.417634346			4.401447815	1.207726951			3.769787676	5.645682198	4.181779999			1.943786651	3.292686955	1.10640454			3.613892657		14.89926841
3		0.897880736	0.402394068	0.81522302			12.53854201	1.784169498	0.711239254			0.286946159	1.570904097			0.354265743	1.48498663	0.269592831			0.971584217	0.232958168	1.371850024			0.069880039		11.48095093
2		1.665640826	2.257446602	1.48282228			11.25170962	2.259693066	1.613203585			4.596341248	4.584464043			0.135453874	0.030538299	1.992637222			0.279719186	0.100209925	2.037345988			3.390516963		6.959692546
1		1.444481634	1.436841943	1.94515533			11.05839612	0.593508201	1.096369174			3.153672089	2.732434477			2.197069793	2.049636642	0.823191817			2.460084854	2.162000607	0.736200844			4.106745904		6.293374776

==> figures/fig9/CLX_boxplot.txt <==
%median	box_bottom	box_top	whisker_bottom	whisker_top
2.105818625	1.028074835	2.52817226	0.593508201	4.106745904
1.829139024	0.243652858	2.54239904	0.030538299	4.596341248
0.804559995	0.282607827	1.400134176	0.069880039	1.784169498
3.613892657	1.773422223	4.291613907	1	5.645682198
4.071246555	2.016864658	4.805453672	0.575019762	6.03763771
3.19333304	2.062590945	4.037376479	0.921714558	5.750023376
2.615626434	1.279724492	4.219098706	0.191360967	5.694932602
3.186234514	2.832681565	3.606469025	1	4.349731934
3.667905371	1.923278247	4.742809494	1	5.917119366
3.603465898	1.76953545	4.506302326	0.205923369	6.514724049


==> figures/fig9/Meggie.txt <==
T		vecSUM+DDOT	vecSUM+DCOPY	vecSUM+Schoenauer			DDOT+vecSUM	DDOT+DCOPY	DDOT+Schoenauer			DDOT3+DCOPY	DDOT3+Schoenauer			DCOPY+vecSUM	DCOPY+DDOT	DCOPY+DDOT3			Schoenauer+vecSUM	Schoenauer+DDOT	Schoenauer+DDOT3			DAXPBY+DSCAL		DSCAL+DAXPBY
5		0.720400612	6.789767532	3.114504014			0.267467943	6.382338371	3.264206556			5.662524998	2.46099961			4.343431102	4.378723621	4.093828522			2.495154778	2.560947136	2.145856144			0.492598065		1.48485345
4		1.787433428	5.700503858	2.613308612			1.223345249	5.071842641	1.846114595			4.457612185	1.286060244			3.527209247	27.35215854	2.983834525			1.954376826	2.269465303	1.33168618			1.076509166		1.67292093
3		1.699821269	3.466371237	0.644549527			1.106317844	14.0922595	1.208165214			1.35105897	0.816294057			1.983459837	29.99007679	0.853847505			0.296661852	2.333431939	0.542808669			2.561404832		2.900547521
2		0.208815994	1.583017962	2.02372715			0.32303667	23.30666159	1.621736187			0.120459679	1.475212321			0.6776144	35.94531635	0.000462726			1.551039841	2.341992151	1.068916076			3.040311958		3.10289436
1		1.251706364	1.198552691	4.222239196			1.558829082	9.93043648	3.838377241			0.846094479	3.39134684			1.329653673	29.45194077	0.272990342			3.442409755	2.422513915	2.593731032			2.351166084		2.409601972

==> figures/fig9/Meggie_boxplot.txt <==
%median	box_bottom	box_top	whisker_bottom	whisker_top
2.380384028	1.271193191	3.191942888	0.272990342	4.222239196
1.513126081	0.411681103	1.923229409	0.000462726	3.10289436
1.279612092	0.825682419	2.245938914	0.296661852	3.466371237
1.846114595	1.33168618	2.613308612	1	4.457612185
2.495154778	1.48485345	3.264206556	0.267467943	5.662524998


==> figures/fig9/Rome.txt <==
T		vecSUM+DDOT	vecSUM+DCOPY	vecSUM+Schoenauer			DDOT+vecSUM	DDOT+DCOPY	DDOT+Schoenauer			DDOT3+DCOPY	DDOT3+Schoenauer			DCOPY+vecSUM	DCOPY+DDOT	DCOPY+DDOT3			Schoenauer+vecSUM	Schoenauer+DDOT	Schoenauer+DDOT3			DAXPBY+DSCAL		DSCAL+DAXPBY
4		6.093734592	-3.638748867				2.883038834		2.346048276				-2.237988284			2.223181594					-6.780029238	-1.930884685	1.411485179			-0.741894678		
3		3.812396598	-7.262947594				2.776342811		2.071958456				-1.856353983			5.507807829					-3.329165757	-1.685199932	1.264225787			-17.63215325		
2		5.812853892	-5.223752269				2.81847691		3.348257355				-0.964932714			6.265896243					-3.546302405	-1.108580591	2.196581809			-16.99184629		
1		1.261415113	-8.411022233				-0.599744975		-3.273272843				-4.333097512			6.171545218					6.319054935	2.929466369	3.940456182			-4.097811762		
																												

==> figures/fig9/Rome_boxplot.txt <==
%median	box_bottom	box_top	whisker_bottom	whisker_top
0.599744975	4.097811762	2.929466369	8.411022233	6.171545218
2.196581809	1.108580591	3.348257355	16.99184629	6.265896243
1.264225787	1.856353983	2.776342811	17.63215325	5.507807829
1.411485179	1.930884685	2.346048276	3.638748867	6.093734592

